Mitigating Preference Leakage via Strict Estimator Separation for Normative Generative Ranking

In Generative Information Retrieval (GenIR), the bottleneck has shifted from generation to the selection of candidates, particularly for normative criteria such as cultural relevance. Current LLM-as-a-Judge evaluations often suffer from circularity and preference leakage, where overlapping supervision and evaluation models inflate performance. We address this by formalising cultural relevance as a within-query ranking task and introducing a leakage-free two-judge framework that strictly separates supervision (Judge B) from evaluation (Judge A). On a new benchmark of 33,052 (NGR-33k) culturally grounded stories, we find that while classical baselines yield only modest gains, a dense bi-encoder distilled from a Judge-B-supervised Cross-Encoder is highly effective. Although the Cross-Encoder provides a strong supervision signal for distillation, the distilled BGE-M3 model substantially outperforms it under leakage-free Judge~A evaluation. We validate our framework on the human-curated Moral Stories dataset, showing strong alignment with human norms. Our results demonstrate that rigorous evaluator separation is a prerequisite for credible GenIR evaluation, proving that subtle cultural preferences can be distilled into efficient rankers without leakage.

==> camera-ready-content.txt <==
%\subsection{Reproducibility and Open Science}
%\label{sec:repro_main}

%To facilitate future benchmarking of normative ranking, we release the full artefact package.
%This includes:
%(1) The cleaned GEMMA corpus ($N=33{,}052$) with structured metadata;
%(2) The exact 10 query-level train/dev/test splits (seeds) used in this study;
%(3) The full intersection candidate pools ($y_A \cap y_B$) to guarantee identical comparison sets; and
%(4) Per-method prediction files (JSONL) for all rankers.
%All experiments were executed using deterministic decoding and fixed random seeds to ensuring exact replicability of the reported $p$-values and sensitivity analyses.

%\section{Limitations and Broader Impact}
%\label{sec:limitations_ethics}

%We acknowledge that our evaluation relies on proxy estimators derived from LLM judges, meaning reported effectiveness is conditional on judge priors rather than ground-truth human preference distributions. We formally mitigate \emph{estimator bias} and circular \emph{preference leakage} by enforcing disjoint model families and strict query-level separation ~\cite{koo2024benchmarkingcognitive,chen2024humansllmsjudgestudy,li2025preferenceleakage}. While intersection filtering guarantees valid comparisons on, it introduces a non-random selection function that may skew the difficulty distribution relative to the raw generator output. Furthermore, our operationalisation of culture is a low-dimensional projection of complex sociological constructs; ranking candidates by these discrete constraints risks reinforcing stereotypical modes within the generator's latent space. Finally, while the use of fully synthetic data eliminates PII risks, the ranking function optimises for relevance, not safety; deployment would require orthogonal adversarial filtering to prevent the surfacing of harmful content that satisfies cultural constraints.

\emph{\textbf{Generation Prompt:}} To ensure the constraints are explicit and the outputs are consistently parseable, we use a fixed prompt template that enforces a complete story with a clearly delimited ending. For a query $q=(8,\text{Honesty},\text{Arab})$, the generator is prompted with the following structured instruction (variables instantiated by age, moral, and culture):

\begin{quote}
You are a children's storyteller. \\
Write ONE complete children's story. \\
Rules: \\
1) Clear beginning, middle, and ending. \\
2) End with: Moral: <1-2 sentences>. \\
3) After the moral, write EXACTLY: <END> \\
4) Do NOT include any analysis, notes, headings, or extra commentary. \\
5) Output ONLY the story text. \\[2mm]
- Target age: 8 \\
- Cultural background: Arab \\
- Moral value: Honesty \\[2mm]
Story:
\end{quote}

\emph{\textbf{Theoretical limits and Bayes error:}} The moderate inter-judge agreement ($\rho \approx 0.45$) implies an irreducible Bayes error in the evaluation channel. The fact that the Cross-Encoder approaches the oracle performance of the B-Score suggests it has effectively saturated the transferable signal available in $y_B$. This indicates that further gains would require improving the \emph{supervisor's} alignment with the ground truth (human) distribution, rather than simply increasing model capacity.

\emph{\textbf{Efficiency-Effectiveness Pareto frontier:}} Our results map a clear Pareto frontier for normative ranking. Direct Judge Inference (B-Score) offers high effectiveness but is computationally prohibitive for reranking large lists ($O(N)$ generative calls). Bi-encoder distillation offers minimal latency but fails to capture the signal. The Cross-Encoder provides the optimal trade-off, recovering the rubric signal with orders of magnitude lower latency than generative judging. Future work should focus on interaction-focused distillation (e.g., ColBERT-style late interaction) to bridge the remaining gap between efficient retrieval and normative alignment.

